Extracting associations and meanings of objects depicted in artworks through bi-modal deep networks

We present a novel bi-modal system based on deep networks to address the problem of learning associations and simple meanings of objects depicted in "authored" images, such as fine art paintings and drawings. Our overall system processes both the images and associated texts in order to learn associations between images of individual objects, their identities and the abstract meanings they signify. Unlike past deep nets that describe depicted objects and infer predicates, our system identifies meaning-bearing objects ("signifiers") and their associations ("signifieds") as well as basic overall meanings for target artworks. Our system had precision of 48% and recall of 78% with an F1 metric of 0.6 on a curated set of Dutch vanitas paintings, a genre celebrated for its concentration on conveying a meaning of great import at the time of their execution. We developed and tested our system on fine art paintings but our general methods can be applied to other authored images.

==> Greg/journal.txt <==

10/04/21

Looking through Mask-RCNN implementation in 
https://github.com/gck25/fine_art_asssociations_meanings/blob/ryan/vision/vision/mrcnn/model.py

Requires instance segmentation mask labels as well as bounding boxes.  Solution could be to load int Mask-RCNN weights and ignore outputs of mask layer, while excluding mask term in loss function.

No need to load weights externally.  There is utils  function to download weights in specified directory.

Changed args.weights.lower comparison to ../data/coco_weights.
Downgraded scikit-image from 0.17.2 to 0.16.2.

Using tensorflow 1.15

24/04/21

Working to update the knowledge graph.

Find descriptions of Van Steenwijk - shell, find descriptions in books

Include butterfly

13/05/21

Sources for KG:
- https://www.thecollector.com/still-life-paintings-what-they-mean/
- https://www.bbc.com/culture/article/20180318-secret-symbols-in-still-life-painting
- https://blog.mearto.com/2016/08/11/decoding-the-hidden-meanings-in-still-life-painting/
- https://www.metmuseum.org/art/collection/search/435904
- https://www.artsbma.org/collection/vanitas-still-life/
- https://collections.artsmia.org/art/10450/still-life-pieter-claesz
- http://collection.imamuseum.org/artwork/81297/
- https://art.thewalters.org/detail/369/vanitas-still-life/
- https://app.cuseum.com/art/hendrick-andriessen-vanitas-still-life
- https://www.wga.hu/html_m/g/gheyn/vanitas.html
- https://www.wga.hu/html_m/h/heem/jan/1/vanitas.html
- http://omeka.wustl.edu/omeka/exhibits/show/flowerstilllifes/17thand18thcenturies/vanitasstilllifewithflowersand

17/05/21

Collecting validation image+text+object+meaning
In several images, composition and arrangement of objects and state defines the meaning, i.e. half-eaten, crumpled, appearance that someone has left the table.

Colours have significance as well.

Meaning of objects changes depending on position and context.

Combination of objects can allude to events, i.e. execution of King Charles 1st

https://peoplepill.com/people/hendrick-andriessen

==> Greg/vision_discussion.txt <==
skull
lamp
bubble
wheel of torture - never came across this
leper's rattle (Ryan) - never came across but maybe couldn't identify
book
coins
clock - never came across/couldn't identify/confused with watch.
atlas - couldn't identify
lute
music
inkstand
hourglass
glass
goblet
lobster - few instances
crab - few instances
watch
globe
bread - few instances/couldn't identify
wine - few instances/couldn't identify
candle
flowers
vase - could be confused with glass
crown
bishop's mitre - only in one image (Ryan)

Ryan: linking these to objects in the actual images.

Added

fruit
fish
violin
flute
chicken (not prevalent)
seashells

to the tags.

Notes on labelling. 

1. Skull
2. Hourglass
3. Globe
4. Coins
5. Butterfly
6. Flowers
7. Watch
8. Dice
9. Fruit
10. Violin
11. Lute
12. Flute
13. Candle
14. Inkstand
15. Music
16. Bubble
17. Lamp
18. Book
19. Glass
20. Goblet
21. Crown
22. Mitre - changed from Bishop's Mitre
23. Crab
24. Lobster
25. Shells

are commonly occurring classes that are easy to detect and label. Seeing wheat in some of the images.

dice and seashells like jewellry

come from far away wider sense of nature. If we really push we can find textual description of that. Textual description that says that.

rotting lemons, wilting fruit has important meaning.

van steinwycke - shell descsription

national gallery in London

butterflies are vanitas

Visual sermons... perfect phrase to describe Vanitas paintings

Close the loop

Whether the picture is a photograph, we sholdn't include this.

Can train on the photos and test on the paintings if necessary.

==> Ryan/journal.txt <==
Random Notes:

The folowing GitHub:

https://github.com/forence/Awesome-Visual-Captioning

collates recent references on visual captioning.

https://arxiv.org/pdf/1901.08942.pdf

The reference above uses knowledge graphs for image captioning. It seems as if this
COCO dataset is a common image captioning benchmark and people assess BLEU score and similar on it.

https://arxiv.org/abs/1907.09358

Review on the integration of vision and language research above, written by decent professor at Saarland university.

image captioning and knowledge graph papers:

1. https://link.springer.com/article/10.1007/s10994-020-05919-y
2. https://ieeexplore.ieee.org/abstract/document/9083951
3. https://link.springer.com/chapter/10.1007/978-3-030-66096-3_26 (topic attention ECCV)
4. https://ieeexplore.ieee.org/abstract/document/9153759 (paper where they generate captions with semantic information for news images IEEE Access)

5. https://arxiv.org/abs/1906.01290 (relational reasoning, uses knowledge graph as well)
6. https://www.sciencedirect.com/science/article/pii/S0167865521000040 (pattern recognition letters paper that uses transformer and knowledge graph.
7. https://ojs.aaai.org/index.php/AAAI/article/view/6731 AAAI paper that look sat semantic relations between objects.
8. https://ojs.aaai.org/index.php/AAAI/article/view/6989 AAAI paper that looks at generating reports for radiology images.
9 https://openaccess.thecvf.com/content/WACV2021/html/Chen_Self-Distillation_for_Few-Shot_Image_Captioning_WACV_2021_paper.html (self distillation for few-shot image captioning.

10. ICONIC: DISCERNING INSIGHTFUL CONTEXTS IN IMAGE CAPTIONING
BY LEVERAGING COMMONSENSE KNOWLEDGE (PhD thesis on image captioning using knowledge graphs)

11. https://www.ijcai.org/Proceedings/2019/0720.pdf IJCAI paper on image-text matching

12. https://link.springer.com/chapter/10.1007/978-3-030-66096-3_8 (dataset and baselines for art)

13. https://ojs.aaai.org/index.php/AAAI/article/view/6998 (linguistic style)

https://competitions.codalab.org/competitions/3221#results

Microsoft COCO challenge leaderboard.

Literature on visual style rather than textual style will be important.

Ahmed Elgammal

does good work on art analysis using machine learning

https://scholar.google.com/citations?hl=en&user=DxQiCiIAAAAJ&view_op=list_works&sortby=pubdate

is his Google Scholar.

April 4th 2021

VoTT was the Microsoft tool used to 

10 core images from paper + 100 scraped from internet.

https://github.com/Microsoft/VoTT/releases

downloaded the Darwin dmg file from here in order to use local filesystem.

110 images will contain duplicates.

https://blog.roboflow.com/vott/

is a good tutorial for the use of VOTT. Once the images have been labelled we can export to a given file format.

List of all classes:

1. Skull
2. Hourglass
3. Globe
4. Coins
5. Butterfly
6. Flowers
7. Watch
8. Dice
9. Fruit
10. Violin
11. Lute
12. Flute
13. Candle
14. Inkstand
15. Music
16. Bubble
17. Lamp
18. Book
19. Glass
20. Goblet
21. Crown
22. Mitre - changed from Bishop's Mitre
23. Crab
24. Lobster
25. Shells

Edit>Notebook Settings> hardware accelerator

are the controls for setting the colab GPU.

https://github.com/matterport/Mask_RCNN/issues/287

multiprocessing issue.

https://towardsdatascience.com/conda-google-colab-75f7c867a522

Trying to use this tutorial to install conda dependencies.

that was unnecessary

tensorflow 1.5.0 (think this was 1.15.0 - this doesn't work either) - could have been tensorflow-gpu
keras 2.1.5

seem to work with sporadic errors. They need to be pip installed from within the colab notebook.

May 15th 2021

Evaluate by random train/test splits in ratio of 90/10.

https://arxiv.org/pdf/2003.02320.pdf

29th July 2021

https://colab.research.google.com/github/gck25/fine_art_asssociations_meanings/blob/ryan%2Fvision/vision/training_on_vanitas.ipynb#scrollTo=b9526418

2nd August

https://stackoverflow.com/questions/50479576/google-colab-changing-directory

shows what my drive is in Colab.

Mounting at /content/drive seems to work and then:

import os
print(os.getcwd())
os.chdir('drive/MyDrive/fine_art_asssociations_meanings-ryan-vision/vision')
!pip install -r requirements.txt

new commands

import os
print(os.getcwd())
os.chdir('../../../..')
os.chdir('drive/MyDrive/fine_art_asssociations_meanings-ryan-vision/vision')
!pip install -r requirements.txt
os.chdir('../../../..')
!pip install tensorflow==1.5.0
!pip install keras==2.1.5

changed VANITAS_DIR to this:

VANITAS_DIR = os.path.join(ROOT_DIR, "fine_art_asssociations_meanings-ryan-vision/vision/data/vanitas_json")

summary:

from google.colab import drive
drive.mount('/content/drive/')

import os
print(os.getcwd())
os.chdir('drive/MyDrive/fine_art_asssociations_meanings-ryan-vision/vision')
!pip install -r requirements.txt
os.chdir('../../../..')
!pip install tensorflow==1.5.0
!pip install keras==2.1.5

ROOT_DIR = os.path.abspath('drive/MyDrive/')

VANITAS_DIR = os.path.join(ROOT_DIR, "fine_art_asssociations_meanings-ryan-vision/data/vanitas_json")

edit notebook settings -> GPU to get the GPU 

think tensorflow was 1.15.0

https://github.com/cemoody/lda2vec/issues/73

Looks like it's the conda version and tensorflow 1.5.0 does exist.

running with tensorflow 2.0.0 now.

import os
os.chdir('drive/MyDrive/fine_art_asssociations_meanings-ryan-vision/vision')
!python setup.py install
!pip3 install tensorflow==1.5.0
!pip install keras==2.15.0

it doesn't work, old tensorflow is no longer accessible in colab.

somehow the thing seems to work with tensorflow 2.5.0 and keras 2.4.3

/usr/local/lib/python3.7/dist-packages/tensorflow/python/keras/optimizer_v2/optimizer_v2.py:375: UserWarning: The `lr` argument is deprecated, use `learning_rate` instead.
  "The `lr` argument is deprecated, use `learning_rate` instead.")

randomly gets stuck at this stage now.

/usr/local/lib/python3.7/dist-packages/tensorflow/python/framework/indexed_slices.py:449: UserWarning: Converting sparse IndexedSlices(IndexedSlices(indices=Tensor("training/SGD/gradients/gradients/ROI/GatherV2_1_grad/Reshape_1:0", shape=(6000,), dtype=int32), values=Tensor("training/SGD/gradients/gradients/ROI/GatherV2_1_grad/Reshape:0", shape=(6000, 4), dtype=float32), dense_shape=Tensor("training/SGD/gradients/gradients/ROI/GatherV2_1_grad/Cast:0", shape=(2,), dtype=int32))) to a dense Tensor of unknown shape. This may consume a large amount of memory.
  "shape. This may consume a large amount of memory." % value)

getting this now.

  2/100 [..............................] - ETA: 52:09 - batch: 0.5000 - size: 1.0000 - loss: 14.2490 - rpn_class_loss: 0.1987 - rpn_bbox_loss: 0.5862 - mrcnn_class_loss: 4.4058 - mrcnn_bbox_loss: 0.9630 - mrcnn_mask_loss: 0.9708      


printing this now.

https://stackoverflow.com/questions/45882401/how-to-deal-with-userwarning-converting-sparse-indexedslices-to-a-dense-tensor

100/100 [==============================] - ETA: 0s - batch: 49.5000 - size: 1.0000 - loss: 4.9235 - rpn_class_loss: 0.0450 - rpn_bbox_loss: 0.4018 - mrcnn_class_loss: 0.8435 - mrcnn_bbox_loss: 0.7064 - mrcnn_mask_loss: 0.4651 /usr/local/lib/python3.7/dist-packages/tensorflow/python/keras/engine/training.py:2426: UserWarning: `Model.state_updates` will be removed in a future version. This property should not be used in TensorFlow 2.0, as `updates` are applied automatically.


are the numbers from the single epoch.

https://github.com/cemoody/lda2vec/issues/73


NVIDIA Tesla K80 GPU is the GPU used in Colab.

18 images in the test set. 56 images in the train set.

10 epochs of fine-tuning of hte last layer,
2 epochs of fine-tunign of all the layers

learning rate is 0.001 for the first phase of 10 epochs and 0.0001 for the second phase of 2 epochs on all the layers.

https://github.com/gck25/fine_art_asssociations_meanings

is the link for the GitHub.
